Towards Process-Oriented, Modular, and Versatile Question Generation that Meets Educational Needs

NLP-powered automatic question generation (QG) techniques carry great pedagogical potential of saving educators' time and benefiting student learning. Yet, QG systems have not been widely adopted in classrooms to date. In this work, we aim to pinpoint key impediments and investigate how to improve the usability of automatic QG techniques for educational purposes by understanding how instructors construct questions and identifying touch points to enhance the underlying NLP models. We perform an in-depth need finding study with 11 instructors across 7 different universities, and summarize their thought processes and needs when creating questions. While instructors show great interests in using NLP systems to support question design, none of them has used such tools in practice. They resort to multiple sources of information, ranging from domain knowledge to students' misconceptions, all of which missing from today's QG systems. We argue that building effective human-NLP collaborative QG systems that emphasize instructor control and explainability is imperative for real-world adoption. We call for QG systems to provide process-oriented support, use modular design, and handle diverse sources of input.

==> P2MCQreadme.txt <==
This P2MCQreadme.txt file was generated on 2022-01-12 by NAME

GENERAL INFORMATION

1. Title of Dataset: P2MCQ

2. Author Information [This information will be completed upon publication]
	A. Principal Investigator Contact Information
		Name: 
		Institution:  
		Email: 

	B. Associate or Co-investigator Contact Information
		Name: 
		Institution: 
		Email: 

	C. Associate or Co-investigator Contact Information
		Name: 
		Institution:
		Email: 

	D. Associate or Co-investigator Contact Information
		Name: 
		Institution:  
		Email: 

3. Date of data collection (single date, range, approximate date): 2021-12-04 to 2022-01-12 

4. Geographic location of data collection: 
[This information will be completed upon publication]

5. Information about funding sources that supported the collection of the data: 
[This information will be completed upon publication]

SHARING/ACCESS INFORMATION [This information will be completed upon publication]

1. Licenses/restrictions placed on the data: 

2. Links to publications that cite or use the data: 

3. Links to other publicly accessible locations of the data: 

4. Links/relationships to ancillary data sets: 

5. Was data derived from another source? yes
	A. If yes, list source(s): 

6. Recommended citation for this dataset: 


DATA & FILE OVERVIEW

1. File List: 
Quiz Case Study NLP Tasks Final.json - contains the original context, question option, and possible transformations applied on the context.

2. Version: 1.0


METHODOLOGICAL INFORMATION

1. Description of methods used for collection/generation of data: 
Data Preparation
We obtained the original multiple-choice quiz question set from HCI101, which included 160 multiple-choice questions with 629 question options in total (197 target options (the choices assessed as correct answer) and 432 distractors (the choices assessed as wrong answer). These quizzes were manually written by the instructor of the course based on 30 reading materials (24 conference papers and 6 book chapters). The instructor designed these questions with the goal of enhancing student understanding of the content. 

Context Annotation
One annotator aligned each question option with its supporting context in the original reading materials after reading the whole document. Either sentence-level and paragraph-level contexts were extracted. The sentence-level context is the sentences containing the supportive evidence for the question option, and the paragraph-level context refers to the whole paragraph containing those sentences.

During the context annotation, questions and options without supportive evidence in the given material (meaning they were designed based on the instructor's prior knowledge, not from the text) were filtered out.

The instructor also checked our annotation to make sure it is accurate. This resulted in a dataset with 128 multiple-choice quiz questions including 439 question options (110 target options and 329 distractors. 

Text Replay Enactment

We are inspired by user-centered design methods, including user enactment and replay enactment, through which designers imagine possible futures and use them as conversation starters to elicit users' feedback on technologies that do not exist in users' previous experiences. We propose a text replay enactment method. 
Based on the annotated context from the previous step, we start with the context and then label what potential NLP tasks could be applied to transform this context into the target question option the user had written and used in their classrooms. We found this method useful in understanding users' needs regarding NLP, especially when they can't articulate their needs.

We performed a Replay Enactment of the Text to transform the dataset of instructor A's quiz material and source context into a set of NLP opportunities. 
To make sure our text replay enactment process is consistent with the instructor's intention, we started with a reflective interview with instructor A, where we examined how they extracted and transformed information from a sample quiz based on a paper.
% about the learning benefits of Augmented Reality. 
Instructor A described how they arrived at the question stem and each of the options (10 question stems and 40 question options) and helped us understand what processes they used.
Following the reflective interview, we did the replay enactment process for all entries in our dataset. 

The annotation scheme was constructed collaboratively with iterations on 5\% of the quiz dataset with the instructor of the course and NLP experts. Then, 2 annotators with experience in HCI courses completed another 13\% of the quiz data set and verified inter-rater reliability for each category. After multiple rounds of revision, 1 annotator completed the annotation for the rest of the dataset. The distribution of different NLP tasks can be seen in Fig~\ref{fig:task-distribution}. 

2. Methods for processing the data: 
<describe how the submitted data were generated from the raw or collected data>

3. People involved with sample collection, processing, analysis and/or submission: 
[This information will be completed upon publication]

DATA-SPECIFIC INFORMATION FOR: Quiz Case Study NLP Tasks Final.json 

1. Number of variables: 19

2. Number of cases/rows: 439

3. Variable List: 
ID: Row in the dataset.
#: Question number in the original quiz.
Question: Question stem from the original quiz.
Paper: Paper from which the quiz questions were derived.
Context: Textual quotations from which the question options were derived.
Question Option: Final question option from the original quiz.
Possible NLP Tasks: Possible Text Operation Strategies applied to the context to create the Question Output.
Simplification: Stategy that will reduce either the complexity of the language or the content density on a sentence level.
Summarization: Stategy that will reduce the content density on a multiple sentence or paragraph level.
Paraphrase: Stategy that will restate the original context with near equivalent semantic meaning.
Inference: Stategy that will apply logical reasoning in order to reach a new conclusion based on the original text.
Enrichment with target text: Stategy that will include additional content to serve as an explanation, definition, or example from other sections of the current paper.
Enrichment with expert knowledge: Stategy that will include additional content to serve as an explanation, definition, or example from the instructor's own expert and domain knowledge.
Contradiction Negation: Stategy that will add, remove, or change words in the original text to logically modify the original meaning to serve as distractors.
Extracting Enumeration: Stategy that will extract list items from the text.
Paragraph-level Extraction: Stategy that will extract an entire sentence from the original text.
Keyword Extraction: Stategy that will extract a single important word or phrase from the context.
Entity Replacement: Stategy that will replace some subject in the context with a different word that maintains the original meaning.
Num Labels: The number of strategy labels applied to the question option.

